Necessity of Cooperative Transmissions for Wireless MapReduce

The paper presents an improved upper bound (achievability result) on the optimal tradeoff between Normalized Delivery Time (NDT) and computation load for distributed computing MapReduce systems in certain ranges of the parameters. The upper bound is based on interference alignment combined with zero-forcing. The paper further provides a lower bound (converse) on the optimal NDT-computation tradeoff that can be achieved when IVAs are partitioned into sub-IVAs, and these sub-IVAs are then transmitted (in an arbitrary form) by a single node, without cooperation among nodes. For appropriate linear functions (e.g., XORs), such non-cooperative schemes can achieve some of the best NDT-computation tradeoff points so far obtained in the literature. However, as our lower bound shows, any non-cooperative scheme achieves a worse NDT-computation tradeoff than our new proposed scheme for certain parameters, thus proving the necessity of cooperative schemes like zero-forcing to attain the optimal NDT-computation tradeoff.

==> figures/delta_single.dat <==
4 0.375
5 0.13
6 0.138888888888889
7 0.0843537414965986
8 0.0868055555555556
9 0.0628306878306878
10 0.06375
11 0.0501377410468319
12 0.0505555555555555
13 0.0417339071185225
14 0.0419501133786848
15 0.0357509157509157
16 0.0358737244897959
17 0.0312716262975779
18 0.031346450617284
19 0.0277913566165155
20 0.0278395061728395


==> figures/deltaub_grouped.dat <==
4 0.46875
5 0.28
6 4
7 0.179591836734694
8 4.234375
9 5
10 6.76
11 0.104683195592287
12 10
13 0.0866057019903174
14 11.2336734693878
15 8
16 11.94140625
17 0.0643598615916955
18 16
19 0.0570311226983868
20 15.98125


==> figures/deltaub_oneshot.dat <==
4 0.375
5 0.15
6 0.166666666666667
7 0.0952380952380952
8 0.104166666666667
9 0.0694444444444444
10 0.075
11 0.0545454545454545
12 0.0583333333333333
13 0.0448717948717949
14 0.0476190476190476
15 0.0380952380952381
16 0.0401785714285714
17 0.0330882352941176
18 0.0347222222222222
19 0.0292397660818714
20 0.0305555555555556


==> figures/deltaub_tit.dat <==
4 0.340909090909091
5 0.14
6 0.149425287356322
7 0.0861678004535147
8 0.0946969696969697
9 0.0636574074074074
10 0.0691011235955056
11 0.0505785123966942
12 0.0543256997455471
13 0.0419953977646285
14 0.0447250723493817
15 0.0359183673469388
16 0.0379931261207412
17 0.0313851643598616
18 0.0330145719489982
19 0.0278718238090353
20 0.0291849897390795

